An Optimisation Framework for the Well-Conditioned Training of Physics-Informed Neural Networks

Physics-informed neural networks (PINNs) have emerged as a promising route to solve partial differential equations, yet they have struggled to reach the precision of classical solvers. The obstacle is increasingly understood to be one of optimisation, owing to the severely ill-conditioned loss landscape. We present $\textbf{DSGNAR}$: Doubly-Sketched Gauss-Newton with Adaptive Ratio, a scalable second-order optimisation framework that confronts this ill-conditioning and, in doing so, obtains unprecedented accuracy and speed. $\textbf{DSGNAR}$ couples a doubly-sketched Gauss-Newton model with a novel strategy that carefully controls both regularisation and step length. Across a suite of problems spanning nonlinear, chaotic, multi-scale, high-dimensional, and Navier-Stokes, the framework greatly improves on the state of the art: able to attain relative $\ell_2$ errors as low as $3\times10^{-16}$ in double precision, improve contemporary results by five orders of magnitude on the canonical Burgers' equation, and as much as eight orders on a high-dimensional Poisson problem, while remaining markedly faster. We further show that, in single precision, solutions at the limit of round-off error can be obtained very quickly: Burgers' equation to $\ell_2^{\text{rel}} = 4.75 \times 10^{-7}$ in under ten seconds. The framework is also robust to the choice of architecture, arithmetic precision, and initial hyperparameters. The code is available at https://www.github.com/wephy/physics-informed-neural-networks

==> CharisSIL/OFL-LICENSE.txt <==
Format: https://www.debian.org/doc/packaging-manuals/copyright-format/1.0/
Debianized-By: Debian Fonts Task Force - pkg-fonts team for co-maintainership of open fonts: https://salsa.debian.org/fonts-team
Upstream-Name: Charis SIL
Upstream-Contact: SIL International https://software.sil.org/charis/support
Source: https://software.sil.org/charis

Files: *
Copyright: The design of the basic character set of Charis SIL is similar (but not
 identical) to Bitstream Charter, designed by Matthew Carter. The following
 notice accompanied the Charter fonts:
 .
 (c) Copyright 1989-1992, Bitstream Inc., Cambridge, MA.
 .
 You are hereby granted permission under all Bitstream propriety rights to
 use, copy, modify, sublicense, sell, and redistribute the 4 Bitstream
 Charter (r) Type 1 outline fonts and the 4 Courier Type 1 outline fonts for
 any purpose and without restriction; provided, that this notice is left
 intact on all copies of such fonts and that Bitstream's trademark is
 acknowledged as shown below on all unmodified copies of the 4 Charter Type 1
 fonts.
 .
 BITSTREAM CHARTER is a registered trademark of Bitstream Inc.
 .
 SIL International is the creator of the Charis SIL fonts, and is the owner
 of all proprietary rights therein.
 .
 This Font Software is Copyright (c) 1997-2022, SIL International (http://www.sil.org/),
 with Reserved Font Names "Charis" and "SIL".
License: OFL-1.1-RFN


Files: debian/*
Copyright: (C) 2007-2022 Nicolas Spalinger, Christian Perrier, Daniel Glassey, Bobby de Vos
License: OFL-1.1-RFN

License: OFL-1.1-RFN
 This Font Software is Copyright (c) 1997-2022, SIL International (http://www.sil.org/),
 with Reserved Font Names "Charis" and "SIL".
 .
 This Font Software is licensed under the SIL Open Font License, Version 1.1.
 This license is copied below, and is also available with a FAQ at:
 http://scripts.sil.org/OFL
 .
 -----------------------------------------------------------
 SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
 -----------------------------------------------------------
 .
 PREAMBLE
 The goals of the Open Font License (OFL) are to stimulate worldwide
 development of collaborative font projects, to support the font creation
 efforts of academic and linguistic communities, and to provide a free and
 open framework in which fonts may be shared and improved in partnership
 with others.
 .
 The OFL allows the licensed fonts to be used, studied, modified and
 redistributed freely as long as they are not sold by themselves. The
 fonts, including any derivative works, can be bundled, embedded,
 redistributed and/or sold with any software provided that any reserved
 names are not used by derivative works. The fonts and derivatives,
 however, cannot be released under any other type of license. The
 requirement for fonts to remain under this license does not apply
 to any document created using the fonts or their derivatives.
 .
 DEFINITIONS
 "Font Software" refers to the set of files released by the Copyright
 Holder(s) under this license and clearly marked as such. This may
 include source files, build scripts and documentation.
 .
 "Reserved Font Name" refers to any names specified as such after the
 copyright statement(s).
 .
 "Original Version" refers to the collection of Font Software components as
 distributed by the Copyright Holder(s).
 .
 "Modified Version" refers to any derivative made by adding to, deleting,
 or substituting -- in part or in whole -- any of the components of the
 Original Version, by changing formats or by porting the Font Software to a
 new environment.
 .
 "Author" refers to any designer, engineer, programmer, technical
 writer or other person who contributed to the Font Software.
 .
 PERMISSION & CONDITIONS
 Permission is hereby granted, free of charge, to any person obtaining
 a copy of the Font Software, to use, study, copy, merge, embed, modify,
 redistribute, and sell modified and unmodified copies of the Font
 Software, subject to the following conditions:
 .
 1) Neither the Font Software nor any of its individual components,
 in Original or Modified Versions, may be sold by itself.
 .
 2) Original or Modified Versions of the Font Software may be bundled,
 redistributed and/or sold with any software, provided that each copy
 contains the above copyright notice and this license. These can be
 included either as stand-alone text files, human-readable headers or
 in the appropriate machine-readable metadata fields within text or
 binary files as long as those fields can be easily viewed by the user.
 .
 3) No Modified Version of the Font Software may use the Reserved Font
 Name(s) unless explicit written permission is granted by the corresponding
 Copyright Holder. This restriction only applies to the primary font name as
 presented to the users.
 .
 4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
 Software shall not be used to promote, endorse or advertise any
 Modified Version, except to acknowledge the contribution(s) of the
 Copyright Holder(s) and the Author(s) or with their explicit written
 permission.
 .
 5) The Font Software, modified or unmodified, in part or in whole,
 must be distributed entirely under this license, and must not be
 distributed under any other license. The requirement for fonts to
 remain under this license does not apply to any document created
 using the Font Software.
 .
 TERMINATION
 This license becomes null and void if any of the above conditions are
 not met.
 .
 DISCLAIMER
 THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
 EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
 MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
 OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
 COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
 INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
 DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
 FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
 OTHER DEALINGS IN THE FONT SOFTWARE.

